Template-Based Image Reconstruction from Sparse Tomographic Data

We propose a variational regularisation approach for the problem of template-based image reconstruction from indirect, noisy measurements as given, for instance, in X-ray computed tomography. An image is reconstructed from such measurements by deforming a given template image. The image registration is directly incorporated into the variational regularisation approach in the form of a partial differential equation that models the registration as either mass- or intensity-preserving transport from the template to the unknown reconstruction. We provide theoretical results for the proposed variational regularisation for both cases. In particular, we prove existence of a minimiser, stability with respect to the data, and convergence for vanishing noise when either of the abovementioned equations is imposed and more general distance functions are used. Numerically, we solve the problem by extending existing Lagrangian methods and propose a multilevel approach that is applicable whenever a suitable downsampling procedure for the operator and the measured data can be provided. Finally, we demonstrate the performance of our method for template-based image reconstruction from highly undersampled and noisy Radon transform data. We compare results for mass- and intensity-preserving image registration, various regularisation functionals, and different distance functions. Our results show that very reasonable reconstructions can be obtained when only few measurements are available and demonstrate that the use of a normalised cross correlation-based distance is advantageous when the image intensities between the template and the unknown image differ substantially.

==> Images/ex_1b/Brain_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.00.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 5
Alpha 2:	 10
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0
SSIM (recon.):	 0.954917
SSIM (ref.):	 0.739703
PSNR (recon.):	 -14.6725
PSNR (ref.):	 -26.8028
Elapsed time:	 424.692 s


==> Images/ex_1b/Brain_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 50
Alpha 2:	 10
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0.05
SSIM (recon.):	 0.896968
SSIM (ref.):	 0.739703
PSNR (recon.):	 -19.4426
PSNR (ref.):	 -26.8028
Elapsed time:	 471.502 s


==> Images/ex_1b/Brain_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.10.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 110
Alpha 2:	 10
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0.1
SSIM (recon.):	 0.82276
SSIM (ref.):	 0.739703
PSNR (recon.):	 -22.538
PSNR (ref.):	 -26.8028
Elapsed time:	 381.427 s


==> Images/ex_1b/Brain_params_NCC_op_mfDiffusionST_LDDMMobjFctn_0.00.txt <==
Distance:	 NCC_op
Regulariser:	 mfDiffusionST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 4000
Alpha 2:	 10
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0
SSIM (recon.):	 0.920222
SSIM (ref.):	 0.739703
PSNR (recon.):	 -19.7555
PSNR (ref.):	 -26.8028
Elapsed time:	 228.222 s


==> Images/ex_1b/Brain_params_NCC_op_mfDiffusionST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfDiffusionST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 8000
Alpha 2:	 10
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0.05
SSIM (recon.):	 0.867399
SSIM (ref.):	 0.739703
PSNR (recon.):	 -21.8404
PSNR (ref.):	 -26.8028
Elapsed time:	 368.321 s


==> Images/ex_1b/Brain_params_NCC_op_mfDiffusionST_LDDMMobjFctn_0.10.txt <==
Distance:	 NCC_op
Regulariser:	 mfDiffusionST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 180000
Alpha 2:	 10
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0.1
SSIM (recon.):	 0.798043
SSIM (ref.):	 0.739703
PSNR (recon.):	 -24.8136
PSNR (ref.):	 -26.8028
Elapsed time:	 189.787 s


==> Images/ex_1b/Brain_params_NCC_op_mfThirdOrderST_LDDMMobjFctn_0.00.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 0.008
Alpha 2:	 10
Alpha 3:	 1e-06
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0
SSIM (recon.):	 0.950267
SSIM (ref.):	 0.739703
PSNR (recon.):	 -15.9778
PSNR (ref.):	 -26.8028
Elapsed time:	 679.469 s


==> Images/ex_1b/Brain_params_NCC_op_mfThirdOrderST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 0.02
Alpha 2:	 10
Alpha 3:	 1e-06
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0.05
SSIM (recon.):	 0.900735
SSIM (ref.):	 0.739703
PSNR (recon.):	 -18.6472
PSNR (ref.):	 -26.8028
Elapsed time:	 702.678 s


==> Images/ex_1b/Brain_params_NCC_op_mfThirdOrderST_LDDMMobjFctn_0.10.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 1
Alpha 2:	 10
Alpha 3:	 1e-06
Angles (deg.):	 0  12  24  36  48  60
Noise level:	 0.1
SSIM (recon.):	 0.798212
SSIM (ref.):	 0.739703
PSNR (recon.):	 -23.7909
PSNR (ref.):	 -26.8028
Elapsed time:	 702.668 s


==> Images/ex_2/Hands_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 300
Alpha 2:	 10
Angles (deg.):	 0        18.75         37.5        56.25           75
Noise level:	 0.05
SSIM (recon.):	 0.562229
SSIM (ref.):	 0.408893
PSNR (recon.):	 -31.3607
PSNR (ref.):	 -34.8612
Elapsed time:	 225.869 s


==> Images/ex_2/Hands_params_NCC_op_mfCurvatureST_MPLDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 MPLDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 500
Alpha 2:	 100
Angles (deg.):	 0        18.75         37.5        56.25           75
Noise level:	 0.05
SSIM (recon.):	 0.55466
SSIM (ref.):	 0.408893
PSNR (recon.):	 -31.8642
PSNR (ref.):	 -34.8612
Elapsed time:	 324.027 s


==> Images/ex_2/Hands_params_SSD_op_mfCurvatureST_LDDMMobjFctn_0.05.txt <==
Distance:	 SSD_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 2200
Alpha 2:	 100
Angles (deg.):	 0        18.75         37.5        56.25           75
Noise level:	 0.05
SSIM (recon.):	 0.567599
SSIM (ref.):	 0.408893
PSNR (recon.):	 -29.2963
PSNR (ref.):	 -34.8612
Elapsed time:	 48.3311 s


==> Images/ex_3/HNSP_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 1000
Alpha 2:	 10
Angles (deg.):	 0   20   40   60   80  100  120  140  160  180
Noise level:	 0.05
SSIM (recon.):	 0.910646
SSIM (ref.):	 0.38047
PSNR (recon.):	 -20.5156
PSNR (ref.):	 -36.9736
Elapsed time:	 80.9295 s


==> Images/ex_3/HNSP_params_NCC_op_mfCurvatureST_MPLDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 MPLDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 200
Alpha 2:	 100
Angles (deg.):	 0   20   40   60   80  100  120  140  160  180
Noise level:	 0.05
SSIM (recon.):	 0.75259
SSIM (ref.):	 0.38047
PSNR (recon.):	 -28.5564
PSNR (ref.):	 -36.9736
Elapsed time:	 363.647 s


==> Images/ex_3/HNSP_params_NCC_op_mfDiffusionST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfDiffusionST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 500000
Alpha 2:	 1000
Angles (deg.):	 0   20   40   60   80  100  120  140  160  180
Noise level:	 0.05
SSIM (recon.):	 0.579864
SSIM (ref.):	 0.38047
PSNR (recon.):	 -32.0848
PSNR (ref.):	 -36.9736
Elapsed time:	 140.729 s


==> Images/ex_3/HNSP_params_NCC_op_mfDiffusionST_MPLDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfDiffusionST
Objective:	 MPLDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 500000
Alpha 2:	 1000
Angles (deg.):	 0   20   40   60   80  100  120  140  160  180
Noise level:	 0.05
SSIM (recon.):	 0.559937
SSIM (ref.):	 0.38047
PSNR (recon.):	 -32.8864
PSNR (ref.):	 -36.9736
Elapsed time:	 67.3945 s


==> Images/ex_3/HNSP_params_NCC_op_mfThirdOrderST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 100
Alpha 2:	 100
Alpha 3:	 1e-06
Angles (deg.):	 0   20   40   60   80  100  120  140  160  180
Noise level:	 0.05
SSIM (recon.):	 0.912894
SSIM (ref.):	 0.38047
PSNR (recon.):	 -20.5484
PSNR (ref.):	 -36.9736
Elapsed time:	 64.958 s


==> Images/ex_3/HNSP_params_NCC_op_mfThirdOrderST_MPLDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 MPLDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 20
Alpha 2:	 10
Alpha 3:	 1e-06
Angles (deg.):	 0   20   40   60   80  100  120  140  160  180
Noise level:	 0.05
SSIM (recon.):	 0.909597
SSIM (ref.):	 0.38047
PSNR (recon.):	 -21.5017
PSNR (ref.):	 -36.9736
Elapsed time:	 229.526 s


==> Images/ex_4/circle_params_NCC_op_mfThirdOrderST_LDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 20
Alpha 2:	 10
Alpha 3:	 1e-06
Angles (deg.):	 0         22.5           45         67.5           90
Noise level:	 0.05
SSIM (recon.):	 0.879796
SSIM (ref.):	 0.833668
PSNR (recon.):	 -34.1646
PSNR (ref.):	 -31.7577
Elapsed time:	 94.43 s


==> Images/ex_4/circle_params_NCC_op_mfThirdOrderST_MPLDDMMobjFctn_0.05.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 MPLDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 20
Alpha 2:	 10
Alpha 3:	 1e-06
Angles (deg.):	 0         22.5           45         67.5           90
Noise level:	 0.05
SSIM (recon.):	 0.92192
SSIM (ref.):	 0.833668
PSNR (recon.):	 -6.6421
PSNR (ref.):	 -31.7577
Elapsed time:	 491.37 s


==> Images/ex_5/mice3D_params_SSD_op_mfCurvatureST_LDDMMobjFctn_0.05.txt <==
Distance:	 SSD_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 5
Alpha 2:	 5
Angles (deg.):	 0      19.88889      39.77778      59.66667      79.55556      99.44444      119.3333      139.2222      159.1111           179
Noise level:	 0.05
SSIM (recon.):	 0.886992
SSIM (ref.):	 0.827968
PSNR (recon.):	 -25.7145
PSNR (ref.):	 -28.9462
Elapsed time:	 815.595 s


==> Images/ex_6/lotus_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.00.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 100
Alpha 2:	 10
Angles (deg.):	 1   16   31   46   61   76   91  106  121  136  151  166
Noise level:	 0
SSIM (recon.):	 0.984366
SSIM (ref.):	 0.961671
PSNR (recon.):	 48.7801
PSNR (ref.):	 44.8465
Elapsed time:	 80.9631 s


==> Images/ex_7/walnut_params_NCC_op_mfCurvatureST_LDDMMobjFctn_0.00.txt <==
Distance:	 NCC_op
Regulariser:	 mfCurvatureST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 50
Alpha 2:	 10
Angles (deg.):	 1   31   61   91  121  151
Noise level:	 0
SSIM (recon.):	 0.992112
SSIM (ref.):	 0.978731
PSNR (recon.):	 54.5651
PSNR (ref.):	 51.6615
Elapsed time:	 590.862 s


==> Images/ex_8/dynamic_params_NCC_op_mfThirdOrderST_LDDMMobjFctn_0.00.txt <==
Distance:	 NCC_op
Regulariser:	 mfThirdOrderST
Objective:	 LDDMMobjFctn
Image model:	 splineInterMex
RK steps:	 5
Time steps:	 1
Alpha 1:	 0.025
Alpha 2:	 1
Alpha 3:	 1e-06
Angles (deg.):	 4   10   16   22   28   34   40   46   52   58   64   70   76   82   88   94  100  106  112  118  124  130  136  142  148  154  160  166  172  178  184  190  196  202  208  214  220  226  232  238  244  250  256  262  268  274  280  286  292  298  304  310  316  322  328  334  340  346  352  358
Noise level:	 0
SSIM (recon.):	 0.70807
SSIM (ref.):	 0.595691
PSNR (recon.):	 34.182
PSNR (ref.):	 31.9611
Elapsed time:	 1373.54 s

